Theoretical Guarantees for One-Shot Magnitude Pruning and Compute-Adaptive Early Exit

We study compute reduction in neural networks through a unified partial versus full computation view, captured by one-shot magnitude pruning in the static regime and early exit in the adaptive regime. In an asymptotic single-neuron model, we prove a concentration theorem for one-shot magnitude pruning with explicit rates. We also introduce the conditional perceptron for early exit and show that its excess generalization error decays as a power of the compute gap, with an exponent that grows to infinity as the alignment between partial and full computations tends to one. We then extend the analysis to deep networks, characterizing how pruning-induced distortions accumulate with depth and deriving a corresponding compute-accuracy tradeoff for frozen-backbone early exit under a neural network Gaussian process model. Numerical simulations corroborate the predicted scaling laws.

==> fixed_sweep.csv <==
n,raw_mean,raw_std,ren_mean,ren_std,tau,sqrt_tau
128,0.8676218292944419,0.020797225281675786,0.9313950945022098,0.01118066329255817,0.867552596947849,0.9314250356028922
256,0.8672575856895801,0.015116044624803114,0.9312312308530056,0.008122830391935561,0.867552596947849,0.9314250356028922
512,0.8675367003819289,0.010456140531650544,0.9313995756947219,0.005615227299111349,0.867552596947849,0.9314250356028922
1024,0.8675761578845468,0.007433698539697975,0.9314291316466079,0.0039913161479424464,0.867552596947849,0.9314250356028922
2048,0.8674865023190574,0.005267858546033583,0.9313852605472708,0.0028282069142830943,0.867552596947849,0.9314250356028922
4096,0.8675763178810221,0.003690763213847462,0.9314356621348961,0.0019812078007498688,0.867552596947849,0.9314250356028922
8192,0.8674905804281753,0.0026523142239344663,0.9313906554093428,0.0014238835381671648,0.867552596947849,0.9314250356028922


==> scaling_sweep.csv <==
n,N,M,raw_mean,raw_std,ren_mean,ren_std,q,tau_q,sqrt_tau_q
256,32,64,0.9243993601454004,0.009883248708424313,0.9614431381046832,0.005143183529597103,0.5,0.9286740822557406,0.9636773745687612
512,64,128,0.9266146068108668,0.006849858495897752,0.9626016510634796,0.003559238785207666,0.5,0.9286740822557406,0.9636773745687612
1024,128,256,0.9277163382430857,0.004752995835723394,0.9631771635593277,0.002467760299081844,0.5,0.9286740822557406,0.9636773745687612
2048,256,512,0.9281821561937477,0.003337099571772015,0.9634205500489926,0.0017320326337132333,0.5,0.9286740822557406,0.9636773745687612
4096,512,1024,0.9284116108376831,0.002406073865584121,0.9635403736857792,0.0012486453268763151,0.5,0.9286740822557406,0.9636773745687612
8192,1024,2048,0.9285456801229357,0.0016706573283003763,0.9636103614350966,0.0008668666899994062,0.5,0.9286740822557406,0.9636773745687612

